Linear Spatial World Models Emerge in Large Language Models

Large language models (LLMs) have demonstrated emergent abilities across diverse tasks, raising the question of whether they acquire internal world models. In this work, we investigate whether LLMs implicitly encode linear spatial world models, which we define as linear representations of physical space and object configurations. We introduce a formal framework for spatial world models and assess whether such structure emerges in contextual embeddings. Using a synthetic dataset of object positions, we train probes to decode object positions and evaluate geometric consistency of the underlying space. We further conduct causal interventions to test whether these spatial representations are functionally used by the model. Our results provide empirical evidence that LLMs encode linear spatial world models.

==> atomic_dir_layer_16_llama_1B_W_PCA.csv <==
label,x,y
above,-0.006191682,-0.99998087
below,-0.011774581,0.99993074
left,-0.9999913,-0.0041703316
right,0.9999999,-0.000499988


==> atomic_dir_layer_16_qwen3_W_PCA.csv <==
label,x,y
above,-0.98395634,0.17840932
below,0.971847,-0.23561284
left,0.31938317,0.94762564
right,-0.21954602,-0.97560215


==> atomic_dir_layer_20_qwen3_W_PCA.csv <==
label,x,y
above,-0.78022546,0.6254984
below,0.7737826,-0.6334512
left,0.6212216,0.78363496
right,-0.76417536,-0.64500856


==> atomic_dir_layer_24_llama_8B_W_PCA_XY.csv <==
label,x,y
above,-0.055959087,-7.184866
below,-1.07765,7.5953712
left,16.3191,0.2609012
right,-14.597642,-0.22632593


==> atomic_dir_layer_24_llama_8B_W_PCA_XZ.csv <==
label,x,y
right,16.3191,-0.686052
left,-14.597642,-0.95259136
in front,-0.4544153,5.901115
behind,-0.13343108,-5.1498055


==> atomic_dir_layer_24_llama_8B_W_PCA_YZ.csv <==
label,x,y
above,-7.184866,0.23566933
below,7.5953712,0.6516618
in front,-0.50538945,5.901115
behind,0.060313348,-5.1498055


==> atomic_dir_layer_8_llama_1B_W_PCA.csv <==
label,x,y
above,0.04208016,-0.9991143
below,8.88702e-05,1.0
left,0.99994355,-0.010627936
right,-0.9993151,-0.037005022


==> boundary_layer_16_llama_1B_above_below.csv <==
label,x,y
above,-0.019781359,-3.1948636
below,-0.037841327,3.2135608
left,-3.996907,-0.016669895
right,4.0545297,-0.0020276785
A,-1.5288054,0.0051214066
B,1.4711827,0.013575856


==> boundary_layer_16_llama_1B_left_right.csv <==
label,x,y
above,-0.019781359,-3.1948636
below,-0.037841327,3.2135608
left,-3.996907,-0.016669895
right,4.0545297,-0.0020276785
A,0.026083464,1.4906487
B,0.03153921,-1.5093462


==> boundary_layer_16_qwen3_above_below.csv <==
label,x,y
above,-1.5577761,0.28245255
below,1.3995758,-0.3393111
left,0.43756455,1.2982789
right,-0.27936426,-1.2414204
A,0.22951788,1.4394791
B,-0.38771814,-1.4963377


==> boundary_layer_16_qwen3_left_right.csv <==
label,x,y
above,-1.5577761,0.28245255
below,1.3995758,-0.3393111
left,0.43756455,1.2982789
right,-0.27936426,-1.2414204
A,1.5226849,-0.37907866
B,-1.3644847,0.4359372


==> boundary_layer_20_qwen3_above_below.csv <==
label,x,y
above,-0.6564409,0.5262632
below,0.7956011,-0.65131533
left,0.58103067,0.73293406
right,-0.7201908,-0.6078817
A,1.0144026,1.1025106
B,-0.8752425,-1.2275628


==> boundary_layer_20_qwen3_left_right.csv <==
label,x,y
above,-0.6564409,0.5262632
below,0.7956011,-0.65131533
left,0.58103067,0.73293406
right,-0.7201908,-0.6078817
A,1.0068545,-0.9821214
B,-1.1460147,1.1071737


==> boundary_layer_24_llama_3B_above_below.csv <==
label,x,y
above,0.44538912,-4.6884227
below,-0.20355059,5.260075
left,-10.632008,-0.43280122
right,10.39017,-0.13885105
A,-2.3737788,0.12309724
B,2.6156173,0.44855517


==> boundary_layer_24_llama_3B_left_right.csv <==
label,x,y
above,0.44538912,-4.6884227
below,-0.20355059,5.260075
left,-10.632008,-0.43280122
right,10.39017,-0.13885105
A,-0.15587248,2.2139297
B,-0.08596502,-2.785582


==> boundary_layer_8_llama_1B_above_below.csv <==
label,x,y
above,0.63634765,-15.108895
below,0.0014171092,15.998562
left,18.171925,-0.19313933
right,-18.809687,-0.6965319
A,-9.679035,0.24076697
B,10.316799,0.64889956


==> boundary_layer_8_llama_1B_left_right.csv <==
label,x,y
above,0.63634765,-15.108895
below,0.0014171092,15.998562
left,18.171925,-0.19313933
right,-18.809687,-0.6965319
A,-0.18277395,-10.44391
B,-0.45498812,9.554238


==> data.dat <==
x y acc
1 1 1.0000
1 2 0.0000
1 3 0.0000
1 4 0.0000
2 1 0.9938
2 2 1.0000
2 3 1.0000
2 4 0.9899
3 1 1.0000
3 2 1.0000
3 3 1.0000
3 4 1.0000
4 1 1.0000
4 2 1.0000
4 3 1.0000
4 4 1.0000
5 1 1.0000
5 2 1.0000
5 3 1.0000
5 4 1.0000
6 1 1.0000
6 2 1.0000
6 3 1.0000
6 4 1.0000
7 1 1.0000
7 2 1.0000
7 3 1.0000
7 4 1.0000
8 1 1.0000
8 2 1.0000
8 3 1.0000
8 4 1.0000
9 1 1.0000
9 2 1.0000
9 3 1.0000
9 4 1.0000
10 1 1.0000
10 2 1.0000
10 3 1.0000
10 4 1.0000
11 1 1.0000
11 2 1.0000
11 3 1.0000
11 4 1.0000
12 1 1.0000
12 2 1.0000
12 3 1.0000
12 4 1.0000
13 1 1.0000
13 2 1.0000
13 3 1.0000
13 4 1.0000
14 1 1.0000
14 2 1.0000
14 3 0.9981
14 4 1.0000
15 1 1.0000
15 2 1.0000
15 3 0.9981
15 4 1.0000
16 1 1.0000
16 2 1.0000
16 3 0.9962
16 4 1.0000
17 1 1.0000
17 2 1.0000
17 3 0.9981
17 4 1.0000
18 1 1.0000
18 2 1.0000
18 3 0.9962
18 4 0.9960
19 1 1.0000
19 2 1.0000
19 3 0.9981
19 4 0.9980
20 1 1.0000
20 2 1.0000
20 3 0.9981
20 4 0.9960
21 1 1.0000
21 2 1.0000
21 3 0.9981
21 4 0.9940
22 1 1.0000
22 2 1.0000
22 3 0.9981
22 4 0.9899
23 1 1.0000
23 2 1.0000
23 3 0.9981
23 4 0.9980
24 1 1.0000
24 2 1.0000
24 3 1.0000
24 4 0.9980
25 1 1.0000
25 2 1.0000
25 3 0.9981
25 4 0.9940
26 1 1.0000
26 2 1.0000
26 3 0.9981
26 4 0.9940
27 1 1.0000
27 2 1.0000
27 3 0.9981
27 4 0.9920
28 1 1.0000
28 2 1.0000
28 3 1.0000
28 4 0.9980

